Lightweight Speech Enhancement in Unseen Noisy and Reverberant Conditions using KISS-GEV Beamforming

This paper introduces a new method referred to as KISS-GEV (for Keep It Super Simple Generalized eigenvalue) beamforming. While GEV beamforming usually relies on deep neural network for estimating target and noise time-frequency masks, this method uses a signal processing approach based on the direction of arrival (DoA) of the target. This considerably reduces the amount of computations involved at test time, and works for speech enhancement in unseen conditions as there is no need to train a neural network with noisy speech. The proposed method can also be used to separate speech from a mixture, provided the speech sources come from different directions. Results also show that the proposed method uses the same minimal DoA assumption as Delay-and-Sum beamforming, yet outperforms this traditional approach.

==> sdr_separator.csv <==
separator,SDR
1,5.796594135280361
2,5.750035637030318
3,5.702980924153641
4,5.666415085685006
5,5.551483210959949
6,5.523469374683516
7,5.919452889807813
8,6.201659800181107
9,6.460769170780564
10,6.475956686078993
11,6.261090846673278
12,6.116679572751876
13,5.986738430653199
14,5.954435507698589
15,5.947714004104472
16,6.1411967512550785
17,6.330018488430612
18,6.529699503734823
19,6.628981887960933
20,6.644011002879812
21,6.732594548921455
22,6.79730123897598
23,6.844367954804253
24,6.922556056150658
25,6.988180702757348
26,7.010551256139245
27,6.987457440239218
28,6.99627593772817
29,6.998491694417619
30,6.965864615832202
31,6.85341054584499
32,6.832326929689203
33,6.846289712316468
34,6.886466583086152
35,6.917927667671229
36,6.940287459806765
37,6.9400846304357895
38,7.012471198374041
39,7.098428740026318
40,7.044217941084125
41,7.006746702006068
42,7.047985297371293
43,7.1213216718012005
44,7.17353118228392
45,7.181219185074019
46,7.153369887096608
47,7.200828411168872
48,7.216863267513292
49,7.237086293898827
50,7.257815415389498
51,7.274956526313561
52,7.296678497108378
53,7.301119403633309
54,7.304251647580659
55,7.3113201839713025
56,7.2854341098864355
57,7.306706354307356
58,7.3308785416440445
59,7.328842299161386
60,7.329525156446665
61,7.346497072485094
62,7.3442130774996555
63,7.372621841923732
64,7.413522029204102
65,7.453935861966235
66,7.432293437383184
67,7.464549361540016
68,7.481123721044589
69,7.486108654377928
70,7.508990187401247
71,7.531211836596006
72,7.5623707893750245
73,7.6447394524630115
74,7.580667039258328
75,7.591887300262821
76,7.592924031023158
77,7.60509145732764
78,7.6259610279288905
79,7.628502448128845
80,7.606382239001465
81,7.590456897892284
82,7.597659046048659
83,7.59142853118468
84,7.561457093725185
85,7.533608924999027
86,7.531172697143578
87,7.541343291765059
88,7.562485210130936
89,7.573305140829096
90,7.577813932225708
91,7.574619573947238
92,7.579586012314141
93,7.591553780073272
94,7.5891275174819794
95,7.596417209807316
96,7.6167420616226265
97,7.624890022517182
98,7.624512879036454
99,7.621938054752703
100,7.60839974716955
101,7.583738245641712
102,7.568200678471719
103,7.564493412240998
104,7.562624415139375
105,7.559149144376662
106,7.549393502156224
107,7.531139272359883
108,7.517351342661236
109,7.5064330408374556
110,7.5045259685630334
111,7.511293937967376
112,7.514651242776375
113,7.514793136084299
114,7.512845683628433
115,7.509075414569538
116,7.5043707855139585
117,7.502083883681305
118,7.492988363548439
119,7.480599778385794
120,7.47263356728608
121,7.462643488411056
122,7.451165532686904
123,7.438577476299509
124,7.426164476451914
125,7.413388773818156
126,7.398812412505146
127,7.386732659112796
128,7.375681794570668
129,7.366262222269106
130,7.359428094232434
131,7.347828352643683
132,7.3303162879969035
133,7.3139787813129065
134,7.297838909566348
135,7.282678250643376
136,7.268957599540053
137,7.256175131845557
138,7.246115214148007
139,7.242222981443627
140,7.231879220070587
141,7.217220471445483
142,7.201609482658674
143,7.185624742375441
144,7.167836762458832
145,7.147066026217025
146,7.128551917389255
147,7.110012265574954
148,7.092181042631332
149,7.081882808185695
150,7.0658199463252815
151,7.05146358216846
152,7.0392534318663245
153,7.025150749107565
154,7.006753742883753
155,6.991040886098579
156,6.973681322043777
157,6.962058940770036
158,6.950307804884906
159,6.940006029162881
160,6.929643526588751
161,6.921361025602719
162,6.911838995778182
163,6.900504711255979
164,6.888405515702043
165,6.876973143495852
166,6.861215226341624
167,6.843859623515969
168,6.831876837938167
169,6.824690480538916
170,6.812333788331346
171,6.794879584318835
172,6.7779190926962585
173,6.765462586926562
174,6.755042182933548
175,6.736410220285086
176,6.719656154893975
177,6.706742634065921
178,6.693353686097645
179,6.677264816621838
180,6.658397405267416
181,6.6357322765271745
182,6.612026543731742
183,6.59666448567142
184,6.582909729845641
185,6.569740562811596
186,6.557639982789225
187,6.545793420372679
188,6.536489360146299
189,6.522565280593271
190,6.504638109100823
191,6.488552480524402
192,6.47231762332667
193,6.448816012034889
194,6.4323137241200605
195,6.4209517458270815
196,6.408568699142803
197,6.393338829956685
198,6.382121070677701
199,6.371587522517977
200,6.354738260667238
201,6.341745532749405
202,6.331991772205122
203,6.319622290295454
204,6.30784393474477
205,6.2939900714902715
206,6.276887301086732
207,6.26026050608896
208,6.2463189765504605
209,6.232116032828741
210,6.218271647762307
211,6.208128203445361
212,6.19969876901112
213,6.190695627957684
214,6.178906694262995
215,6.169141441222537
216,6.160595659764099
217,6.150824450497753
218,6.142628376336612
219,6.1341334952629785
220,6.125110339723291
221,6.114162274155756
222,6.103024358935
223,6.093300191115693
224,6.08530340861049
225,6.0765767729195765
226,6.066306528318836
227,6.057343600352278
228,6.048835140525786
229,6.041107440783285
230,6.031281825499788
231,6.022732958822442
232,6.018520879147538
233,6.016244997123835
234,6.00919847439092
235,5.999754251737514
236,5.9909240819390135
237,5.981139186353316
238,5.972541491642344
239,5.965277173608647
240,5.95700295361835
241,5.947348612207041
242,5.937194961975164
243,5.927756176239134
244,5.919117310189085
245,5.908927344508617
246,5.898756184884781
247,5.8889390518240905
248,5.880820280972683
249,5.8766342049230715
250,5.870089255013868
251,5.864539450251084
252,5.8577467159993475
253,5.84903838254226
254,5.842164349280352
255,5.83670986487952

